Causality can systematically address the monsters under the bench(marks)

Effective and reliable evaluation is essential for advancing empirical machine learning. However, the increasing accessibility of generalist models and the progress towards ever more complex, high-level tasks make systematic evaluation more challenging. Benchmarks are plagued by various biases, artifacts, or leakage, while models may behave unreliably due to poorly explored failure modes. Haphazard treatments and inconsistent formulations of such "monsters" leads to a duplication of efforts, a lack of trust in results, and unsupported inferences. In this position paper, we argue causality offers an ideal framework to systematically address these challenges. By making causal assumptions in an approach explicit, we can faithfully model phenomena, formulate testable hypotheses with explanatory power, and leverage principled tools for analysis. To make the design of conceptual causal models more accessible, we identify several useful Common Abstract Topologies (CATs) in causal graphs which help gain insight into the reasoning abilities in large language models. Through a series of case studies, we demonstrate how the precise yet pragmatic language of causality clarifies the strengths and limitations of a method and inspires new approaches for systematic progress.

==> figures/generated/figure1-2016-2026/annual_counts.csv <==
year,total_papers,with_abstract,reasoning_papers,causal_reasoning_papers,reasoning_pct,causal_reasoning_pct,reasoning_ci_low,reasoning_ci_high,causal_reasoning_ci_low,causal_reasoning_ci_high
2016,4219,1839,20,2,0.47404598246029866,0.04740459824602986,0.307088089474727,0.7311099875361409,0.013001013407207133,0.17269051437475216
2017,3382,2569,41,4,1.212300413956239,0.11827321111768184,0.8949068023643283,1.6403997045916454,0.0460034543567739,0.3037311379066975
2018,4759,3536,107,5,2.2483715066190375,0.10506408909434756,1.8640995069401916,2.7096714384952434,0.044885186250184006,0.24572828346882164
2019,4944,4376,162,6,3.2766990291262137,0.12135922330097088,2.8156015644481376,3.8103475802286666,0.05563151714623709,0.2645375697684818
2020,7163,6677,233,16,3.2528270277816556,0.22337009632835403,2.8664114739788653,3.689355965838434,0.13754351750432414,0.3625576641198589
2021,6996,6023,295,13,4.216695254431103,0.18582046883933676,3.770352376880394,4.713289178634811,0.10863021167768552,0.31768599842861733
2022,8456,8147,407,16,4.813150425733207,0.1892147587511826,4.377097049121158,5.290240841330298,0.11650601504612089,0.30715983017280885
2023,8936,8017,589,31,6.591316025067144,0.346911369740376,6.095275781793398,7.124661778224557,0.24451244564674648,0.49198225757564884
2024,11937,11153,1222,48,10.23707799279551,0.40211108318673033,9.70600981372945,10.793730236101583,0.3034425220652758,0.5326916747164868
2025,14697,13948,2650,86,18.030890657957407,0.5851534326733346,17.41773188318003,18.660757050106987,0.4740989027405532,0.7220330283006252
2026,18473,18259,4902,215,26.536025550803878,1.1638607697720997,25.90425184535591,27.177555890449014,1.019033777896223,1.3289944810873042


==> figures/generated/figure1-2016-2026/caption.txt <==
(a) Share of ACL Anthology papers mentioning reasoning, reasoner, or reasoners, and the subset also mentioning causal or causality, in titles or abstracts, 2016–2026. All Anthology venues are included. Error bars show 95% Wilson binomial reference intervals under an independent-paper model; they do not measure corpus completeness or keyword measurement error. (b) Term co-occurrence among the 10,628 reasoning papers in the same window; parenthetical counts give the number of papers mentioning each term group. Unconstrained complete linkage clusters absolute-correlation distance profiles. Green highlights the smallest empirical subtree containing all five causal term groups (causal, intervention, counterfactual, confounding, mediated, spurious); coloring does not constrain cluster membership. Data are the ACL Anthology export retrieved on 2026-11-05.


==> figures/generated/figure1-2016-2026/causal_structure.json <==
{
  "analysis": "Unconstrained complete clustering of absolute-correlation profiles",
  "objects_clustered": "Term groups, not papers; presence/absence across reasoning papers",
  "causal_groups": [
    "causal",
    "intervention",
    "counterfactual",
    "confounding",
    "mediated"
  ],
  "largest_pure_causal_subtree": [
    "causal",
    "intervention",
    "counterfactual",
    "mediated"
  ],
  "smallest_subtree_containing_all_causal_groups": [
    "causal",
    "intervention",
    "counterfactual",
    "confounding",
    "mediated",
    "spurious"
  ],
  "additional_terms_in_covering_subtree": [
    "spurious"
  ],
  "mean_within_causal_pearson_r": 0.09423788669013251,
  "mean_causal_to_other_pearson_r": 0.01956170662491772,
  "interpretation": "A causal core can exist without an exact causal-versus-other root split; correlations are descriptive."
}


==> figures/generated/figure1-2016-2026/clustering_comparison.csv <==
distance,linkage,exact_causal_root,root_branch_1,root_branch_2
absolute_correlation_profiles,single,False,variation,heuristic|interpretable|cheat|reliable|robust|perturbation|sensitive|bias|shortcuts|spurious|confounding|intervention|causal|counterfactual|mediated|influence|impact|correlation|associated
absolute_correlation_profiles,average,False,heuristic|bias|shortcuts|spurious|confounding|intervention|causal|counterfactual|mediated,interpretable|reliable|robust|sensitive|perturbation|variation|correlation|impact|influence|associated|cheat
absolute_correlation_profiles,complete,False,mediated|counterfactual|causal|intervention|confounding|spurious,heuristic|shortcuts|bias|correlation|impact|influence|sensitive|perturbation|variation|interpretable|robust|reliable|associated|cheat
absolute_correlation_profiles,weighted,False,heuristic|bias|shortcuts|spurious|confounding|intervention|causal|counterfactual|mediated,cheat|associated|influence|impact|correlation|variation|perturbation|sensitive|robust|reliable|interpretable
absolute_correlation_profiles,ward,False,interpretable|robust|reliable|sensitive|perturbation|variation|correlation|impact|influence|associated|cheat,mediated|counterfactual|causal|intervention|bias|shortcuts|spurious|confounding|heuristic
signed_correlation,single,False,variation,interpretable|heuristic|correlation|impact|influence|mediated|counterfactual|causal|intervention|confounding|spurious|shortcuts|bias|sensitive|perturbation|robust|reliable|cheat|associated
signed_correlation,average,False,cheat,associated|influence|impact|correlation|heuristic|bias|shortcuts|spurious|confounding|intervention|causal|counterfactual|mediated|variation|perturbation|sensitive|robust|reliable|interpretable
signed_correlation,complete,False,cheat|associated|influence|impact|correlation,heuristic|shortcuts|bias|spurious|confounding|intervention|causal|counterfactual|mediated|sensitive|perturbation|variation|reliable|robust|interpretable
signed_correlation,weighted,False,cheat|associated|influence|impact|correlation,heuristic|bias|shortcuts|spurious|confounding|intervention|causal|counterfactual|mediated|interpretable|reliable|robust|sensitive|perturbation|variation
absolute_correlation,single,False,variation,associated|cheat|reliable|robust|perturbation|sensitive|bias|shortcuts|spurious|confounding|intervention|causal|counterfactual|mediated|influence|impact|correlation|heuristic|interpretable
absolute_correlation,average,False,variation,heuristic|interpretable|reliable|robust|sensitive|perturbation|bias|shortcuts|spurious|confounding|intervention|causal|counterfactual|mediated|correlation|impact|influence|associated|cheat
absolute_correlation,complete,False,cheat|associated|reliable|robust|interpretable,variation|perturbation|sensitive|influence|impact|correlation|mediated|counterfactual|causal|intervention|confounding|spurious|bias|shortcuts|heuristic
absolute_correlation,weighted,False,variation,associated|influence|impact|correlation|heuristic|bias|shortcuts|spurious|confounding|intervention|causal|counterfactual|mediated|perturbation|sensitive|robust|reliable|interpretable|cheat
jaccard,single,False,cheat,variation|perturbation|mediated|confounding|spurious|shortcuts|counterfactual|causal|intervention|interpretable|robust|reliable|bias|sensitive|impact|influence|correlation|associated|heuristic
jaccard,average,False,cheat,variation|perturbation|mediated|confounding|shortcuts|spurious|counterfactual|causal|intervention|interpretable|robust|reliable|bias|sensitive|influence|impact|correlation|associated|heuristic
jaccard,complete,False,cheat,perturbation|variation|mediated|confounding|heuristic|shortcuts|spurious|counterfactual|causal|intervention|interpretable|robust|reliable|sensitive|bias|correlation|impact|influence|associated
jaccard,weighted,False,cheat,variation|perturbation|heuristic|intervention|causal|counterfactual|spurious|shortcuts|confounding|mediated|interpretable|robust|reliable|bias|sensitive|influence|impact|correlation|associated
cosine,single,False,cheat,variation|perturbation|interpretable|reliable|robust|sensitive|bias|shortcuts|spurious|confounding|intervention|causal|counterfactual|mediated|influence|impact|correlation|associated|heuristic
cosine,average,False,cheat,variation|perturbation|associated|influence|impact|correlation|bias|sensitive|reliable|robust|interpretable|shortcuts|spurious|confounding|intervention|causal|counterfactual|mediated|heuristic
cosine,complete,False,cheat|shortcuts,mediated|counterfactual|causal|intervention|confounding|spurious|heuristic|interpretable|robust|reliable|correlation|bias|sensitive|influence|impact|associated|perturbation|variation
cosine,weighted,False,cheat,variation|perturbation|associated|influence|impact|correlation|bias|sensitive|reliable|robust|interpretable|heuristic|shortcuts|confounding|spurious|counterfactual|causal|intervention|mediated
euclidean,single,False,robust,interpretable|causal|associated|influence|counterfactual|intervention|shortcuts|perturbation|confounding|cheat|mediated|spurious|heuristic|variation|correlation|impact|sensitive|bias|reliable
euclidean,average,False,robust,interpretable|causal|correlation|variation|heuristic|spurious|mediated|cheat|confounding|perturbation|shortcuts|intervention|counterfactual|influence|associated|impact|sensitive|bias|reliable
euclidean,complete,False,robust,interpretable|causal|impact|correlation|variation|heuristic|spurious|mediated|cheat|confounding|perturbation|shortcuts|intervention|counterfactual|influence|associated|sensitive|bias|reliable
euclidean,weighted,False,robust,interpretable|causal|associated|influence|counterfactual|intervention|shortcuts|perturbation|confounding|cheat|mediated|spurious|heuristic|variation|correlation|impact|sensitive|bias|reliable
euclidean,ward,False,robust,interpretable|causal|correlation|variation|heuristic|spurious|mediated|cheat|confounding|perturbation|shortcuts|intervention|counterfactual|influence|associated|impact|sensitive|bias|reliable


==> figures/generated/figure1-2016-2026/metadata.json <==
{
  "generated_at_utc": "2026-11-05T18:51:41.784017+00:00",
  "source_file": "anthology+abstracts.bib.gz",
  "source_sha256": "e3d1cb9ce17f5e4b3402e796ffa0479bb9804d2d7d81ccfe9a488aeccad53436",
  "source_provenance": {
    "url": "https://aclanthology.org/anthology+abstracts.bib.gz",
    "retrieved_at_utc": "2026-11-05T18:34:09.493997+00:00",
    "sha256": "e3d1cb9ce17f5e4b3402e796ffa0479bb9804d2d7d81ccfe9a488aeccad53436",
    "bytes": 47152426,
    "response_headers": {
      "ETag": "\"2cf7d2a-65f7dc29ac037\"",
      "Last-Modified": "Thu, 05 Nov 2026 01:53:20 GMT"
    }
  },
  "years_inclusive": [
    2016,
    2026
  ],
  "latest_year_snapshot": true,
  "corpus": "Entire ACL Anthology; @article and @inproceedings; all venues",
  "matching": "Exact lowercase spaCy English tokens in cleaned titles AND abstracts",
  "missing_abstracts": "Retained in denominators; title-only matching",
  "reasoning_terms": [
    "reasoning",
    "reasoner",
    "reasoners"
  ],
  "causal_terms": [
    "causality",
    "causal"
  ],
  "term_groups": [
    [
      "causality",
      "causal"
    ],
    [
      "interventional",
      "intervention"
    ],
    [
      "counterfactual",
      "counterfactuals"
    ],
    [
      "confound",
      "confounding",
      "confounders",
      "confounder",
      "confounded"
    ],
    [
      "mediation",
      "mediator",
      "mediators",
      "mediate",
      "mediated",
      "mediates",
      "mediating"
    ],
    [
      "reliable",
      "reliability"
    ],
    [
      "interpretable",
      "interpretability"
    ],
    [
      "cheats",
      "cheating",
      "cheat"
    ],
    [
      "shortcut",
      "shortcuts"
    ],
    [
      "heuristic",
      "heuristics"
    ],
    [
      "robustness",
      "robust"
    ],
    [
      "sensitivity",
      "sensitive"
    ],
    [
      "perturbation",
      "perturb"
    ],
    [
      "variant",
      "variation"
    ],
    [
      "impact",
      "impacts"
    ],
    [
      "influence",
      "influences"
    ],
    [
      "spurious",
      "spuriously"
    ],
    [
      "correlation",
      "correlates",
      "correlated",
      "correlate",
      "correlating"
    ],
    [
      "association",
      "associative",
      "associates",
      "associated",
      "associate",
      "associating"
    ],
    [
      "bias",
      "biased",
      "biases"
    ]
  ],
  "selected_papers": 93962,
  "reasoning_papers": 10628,
  "clustering": "complete linkage on Euclidean distances between absolute-correlation profiles",
  "display_branch_height": "linkage height cubed; display only",
  "omitted_constant_terms": [],
  "error_bars": "95% Wilson binomial reference intervals for both proportions",
  "python": "3.12.13",
  "packages": {
    "numpy": "2.5.4",
    "scipy": "1.18.1",
    "matplotlib": "3.11.2",
    "spacy": "3.8.18",
    "bibtexparser": "1.4.3",
    "Unidecode": "1.4.0"
  },
  "implementation_sha256": "7e71ac00aefab66fcb804e9e7c2f16690c5dcabf7d23c4992689211d61cbdc6a",
  "analysis_implementation_sha256": "d6cf3f09bb7f71012b12ca5f2fcdcf15ca4663c5b1d1d3ca533a102d82c3613e",
  "rendered_at_utc": "2026-11-05T19:54:50.070970+00:00",
  "latest_year_asterisk": false,
  "root_split": "unconstrained",
  "root_constraint": null,
  "root_height": "complete linkage height",
  "interval_assumptions": "Independent Bernoulli model; excludes corpus coverage, missing abstracts and keyword measurement error",
  "sensitivity_settings_tested": 26,
  "sensitivity_settings_with_exact_causal_root": 0,
  "unconstrained_root_branches": [
    [
      "mediated",
      "counterfactual",
      "causal",
      "intervention",
      "confounding",
      "spurious"
    ],
    [
      "heuristic",
      "shortcuts",
      "bias",
      "correlation",
      "impact",
      "influence",
      "sensitive",
      "perturbation",
      "variation",
      "interpretable",
      "robust",
      "reliable",
      "associated",
      "cheat"
    ]
  ],
  "causal_structure": {
    "analysis": "Unconstrained complete clustering of absolute-correlation profiles",
    "objects_clustered": "Term groups, not papers; presence/absence across reasoning papers",
    "causal_groups": [
      "causal",
      "intervention",
      "counterfactual",
      "confounding",
      "mediated"
    ],
    "largest_pure_causal_subtree": [
      "causal",
      "intervention",
      "counterfactual",
      "mediated"
    ],
    "smallest_subtree_containing_all_causal_groups": [
      "causal",
      "intervention",
      "counterfactual",
      "confounding",
      "mediated",
      "spurious"
    ],
    "additional_terms_in_covering_subtree": [
      "spurious"
    ],
    "mean_within_causal_pearson_r": 0.09423788669013251,
    "mean_causal_to_other_pearson_r": 0.01956170662491772,
    "interpretation": "A causal core can exist without an exact causal-versus-other root split; correlations are descriptive."
  },
  "linkage_method": "complete",
  "color_highlight": [
    "causal",
    "intervention",
    "counterfactual",
    "confounding",
    "mediated",
    "spurious"
  ]
}


==> figures/generated/figure1-2016-2026/selection.json <==
{
  "selected_at_utc": "2026-11-05T19:54:13.462445+00:00",
  "linkage_method": "complete",
  "root_split": "unconstrained",
  "highlight": "Smallest empirical subtree containing the five causal term groups, plus spuriousness",
  "manuscript": "neurips_2026.tex",
  "source_directory": "figures/generated/figure1-2016-2026",
  "promoted_figures": [
    "figures/dendrogram.pdf",
    "figures/reasoning.pdf"
  ]
}


==> figures/generated/figure1-2016-2026/term_counts.csv <==
label,variants,papers,included_in_tree
causal,causality|causal,442,True
intervention,interventional|intervention,195,True
counterfactual,counterfactual|counterfactuals,212,True
confounding,confound|confounding|confounders|confounder|confounded,38,True
mediated,mediation|mediator|mediators|mediate|mediated|mediates|mediating,53,True
reliable,reliable|reliability,1043,True
interpretable,interpretable|interpretability,734,True
cheat,cheats|cheating|cheat,8,True
shortcuts,shortcut|shortcuts,136,True
heuristic,heuristic|heuristics,180,True
robust,robustness|robust,1387,True
sensitive,sensitivity|sensitive,470,True
perturbation,perturbation|perturb,88,True
variation,variant|variation,210,True
impact,impact|impacts,423,True
influence,influence|influences,231,True
spurious,spurious|spuriously,118,True
correlation,correlation|correlates|correlated|correlate|correlating,287,True
associated,association|associative|associates|associated|associate|associating,298,True
bias,bias|biased|biases,696,True

